A Theory of Formal Synthesis via Inductive Learning

Formal synthesis is the process of generating a program satisfying a high-level formal specification. In recent times, effective formal synthesis methods have been proposed based on the use of inductive learning. We refer to this class of methods that learn programs from examples as formal inductive synthesis. In this paper, we present a theoretical framework for formal inductive synthesis. We discuss how formal inductive synthesis differs from traditional machine learning. We then describe oracle-guided inductive synthesis (OGIS), a framework that captures a family of synthesizers that operate by iteratively querying an oracle. An instance of OGIS that has had much practical impact is counterexample-guided inductive synthesis (CEGIS). We present a theoretical characterization of CEGIS for learning any program that computes a recursive language. In particular, we analyze the relative power of CEGIS variants where the types of counterexamples generated by the oracle varies. We also consider the impact of bounded versus unbounded memory available to the learning algorithm. In the special case where the universe of candidate programs is finite, we relate the speed of convergence to the notion of teaching dimension studied in machine learning theory. Altogether, the results of the paper take a first step towards a theoretical foundation for the emerging field of formal inductive synthesis.

==> outline.txt <==
(this file contains the outline sent by Sanjit in an email)

Title: A Theory of Oracle-Guided Inductive Synthesis

Outline:

Sec. 1: Introduction
- some background on inductive program synthesis
- how it differs from machine learning: 
  (i) use of general-purpose decision procedures/model checkers
      rather than custom learning algorithms,
  (ii) emphasis on active learning in the presence of an oracle (verifier, human user) as opposed to
       batch learning or active learning methods without oracles (that just decide which examples from
       a large corpus of examples to learn from), 
  (iii) typically emphasis on exact learning (no mis-classifications),
  (iv) concept class can be fairly general programs (as opposed to hyperplanes, specific kinds of Boolean function representations, etc.).
- what contributions our paper makes

Sec. 2: Oracle-Guided Inductive Synthesis (OGIS)
- this section should answer the question: "What is OGIS?"
- establish notation for rest of the paper
   * Domain of examples: X
   * Concept c is a subset of X   (QN: Should we use "program" rather than "concept" to distinguish 
                                                           from traditional machine learning?)
   * Concept class C is non-empty set of concepts
   * Follow the terminology used by Angluin in her 2004 paper "Queries Revisited"
- OGIS involves the following components:
   a) Concept class C and set of target concepts T --- let's assume T is singleton {t} for now
   b) A learner L: has resource constraints (memory, time, etc.), learns from information provided by oracle (teacher?)
   c) Oracle O can answer certain kinds of queries from Learner
     + the query type determines what O knows
     + Types of queries we discussed:
         1) Membership queries: O knows target concept t, and can answer whether x is in t or not.
         2) Sampling/Witness queries: O knows target concept t and domain X and can give an example 
             in t, or an example outside t.
         3) Equivalence queries: O knows t and given a candidate concept c, can answer whether or not t = c?
         4) Subsumption queries: O knows a property \Phi (set of examples -- valid behaviors) and given c, 
             can answer whether c \subseteq \Phi? -- all behaviors of c must be valid behaviors.
         5) Distinguishing input queries: O knows c, C, and all previous examples \vec{x} made available to L.
             It provides a new example x' \in X outside \vec{x} s.t. there exists a c' in C that agrees with c on 
             labels to \vec{x} (i.e. c' contains an x in \vec{x} iff c does) but differs on the label to x'.
      TODO: think about other types --- look at papers by Angluin I mentioned to you. Also Garg & Madhu's
      ICE learning paper from CAV'14.
- In the general setting of our SYNT paper: Concept class C is a subset of recursive languages
- In the practical setting of SyGuS: C is subset of context-free languages (defined by class of grammars)
  * Give the example of SyGuS for QF_LRA -- e.g. rectangle/hyperbox learning
- Pose some general questions about OGIS: 
  (i) Oracle design: When multiple valid responses can be made to a query from L, which ones are better -- in terms of convergence/speed of learning?
  (ii) Learner design: How do resource constraints on the learner or its choice of search strategy affect convergence/speed of learning?
  (iii) Concept class: What properties of the concept class affect convergence/speed?

Sec. 3: Related Work
  - CEGIS is a particular case of OGIS
  - SyGuS != OGIS: SyGuS is a particular class of problems that could be solved either using learning (inductive
     synthesis) or purely deductively. OGIS is more about a class of solution methods for synthesis.
  - OGIS is a subset of all learning problems
  
Sec. 4: Finite Domains
  - Teaching Dimension: a property of the concept class that gives a lower bound on
    # iterations of CEGIS, also for learning with distinguishing inputs.
    --> does TD also give a lower bound for ALL OGIS techniques?

Sec. 5: Infinite Domains
   - Specific questions: What is the impact of the following factors on termination of OGIS loop?
      i) Type of counterexamples given by O
     ii) Resources available to L
   - Describe the following four variants of CEGIS:
      a) Arbitrary CEGIS (arbitrary counterexamples)
      b) Min CEGIS (min counterexamples according to some fixed but unspecified cost function)
      c) Constant bounded CEGIS (counterexamples whose "value", according to some computable function,
              is bounded by a constant --- motivate this by all the "bounding" techniques for bug-finding:
              BMC, context-bounding, delay-bounding, etc.)
      d) History bounded CEGIS (counterexamples whose value is bounded by history of previous examples)
           -- Note: rename "trace" to "history" in our previous draft
   - Results:
      * CEGIS = MinCEGIS
      * CB-CEGIS < CEGIS
      * HB-CEGIS != CEGIS (incomparable)
      I suppose we could also show that CB-CEGIS < HB-CEGIS? (encode the constant bound into the synthesis problem?)
    - Discussion: would be good to add some discussion about how these results are relevant to, say, SyGuS for QF_LRA

Sec. 6: Conclusion & Open Problems
 - Summarize our results (maybe in a table?)
 - Pose various other questions and open problems


